ADCL: Acceleration Driven Clause Learning for Constrained Horn Clauses

Constrained Horn Clauses (CHCs) are often used in automated program verification. Thus, techniques for (dis-)proving satisfiability of CHCs are a very active field of research. On the other hand, acceleration techniques for computing formulas that characterize the N-fold closure of loops have successfully been used for static program analysis. We show how to use acceleration to avoid repeated derivations with recursive CHCs in resolution proofs, which reduces the length of the proofs drastically. This idea gives rise to a novel calculus for (dis)proving satisfiability of CHCs, called Acceleration Driven Clause Learning (ADCL). We implemented this new calculus in our tool LoAT and evaluate it empirically in comparison to other state-of-the-art tools.

==> bmc_rt_all.csv <==
0,0
1,57
2,60
3,62
4,65
5,67
6,68
7,70
8,71
9,71
10,71
11,72
12,73
13,73
14,74
15,74
16,75
17,76
18,76
19,77
20,77
21,77
22,77
23,77
24,77
25,77
26,77
27,77
28,77
29,77
30,77
31,77
32,77
33,77
34,77
35,77
36,77
37,77
38,77
39,77
40,77
41,77
42,77
43,77
44,77
45,77
46,78
47,78
48,78
49,78
50,78
51,78
52,78
53,78
54,78
55,78
56,78
57,78
58,78
59,78
60,78
61,78
62,78
63,78
64,78
65,79
66,79
67,79
68,79
69,79
70,80
71,80
72,81
73,81
74,81
75,81
76,81
77,82
78,82
79,82
80,82
81,82
82,82
83,82
84,82
85,82
86,82
87,82
88,82
89,82
90,82
91,82
92,82
93,82
94,82
95,82
96,82
97,82
98,82
99,82
100,82
101,82
102,82
103,82
104,82
105,82
106,82
107,82
108,82
109,82
110,82
111,82
112,82
113,82
114,82
115,82
116,82
117,82
118,82
119,82
120,82
121,82
122,82
123,82
124,82
125,82
126,82
127,82
128,82
129,82
130,82
131,82
132,82
133,82
134,82
135,82
136,82
137,82
138,82
139,82
140,82
141,82
142,82
143,82
144,82
145,82
146,82
147,82
148,82
149,83
150,83
151,83
152,83
153,83
154,83
155,83
156,83
157,83
158,83
159,83
160,83
161,83
162,83
163,83
164,83
165,83
166,83
167,83
168,83
169,83
170,83
171,83
172,83
173,83
174,83
175,83
176,83
177,83
178,83
179,83
180,83
181,83
182,83
183,83
184,83
185,83
186,83
187,83
188,83
189,83
190,83
191,83
192,83
193,83
194,83
195,83
196,83
197,83
198,83
199,83
200,83
201,83
202,83
203,83
204,83
205,83
206,83
207,83
208,83
209,83
210,83
211,83
212,83
213,83
214,83
215,83
216,84
217,84
218,84
219,84
220,84
221,84
222,84
223,84
224,84
225,84
226,84
227,84
228,84
229,84
230,84
231,84
232,84
233,84
234,84
235,84
236,84
237,84
238,84
239,84
240,84
241,84
242,84
243,84
244,84
245,84
246,84
247,84
248,84
249,84
250,84
251,84
252,84
253,84
254,84
255,84
256,84
257,84
258,84
259,84
260,84
261,84
262,84
263,84
264,84
265,84
266,84
267,84
268,84
269,84
270,84
271,84
272,84
273,84
274,84
275,84
276,84
277,84
278,84
279,84
280,84
281,84
282,84
283,84
284,84
285,84
286,84
287,84
288,84
289,84
290,84
291,84
292,84
293,84
294,84
295,84
296,84
297,84
298,84
299,84


==> eld_rt_all.csv <==
0,0
1,0
2,7
3,30
4,31
5,32
6,34
7,37
8,37
9,37
10,37
11,39
12,39
13,43
14,43
15,43
16,43
17,43
18,45
19,45
20,46
21,48
22,48
23,48
24,48
25,49
26,49
27,49
28,49
29,50
30,50
31,50
32,50
33,50
34,50
35,50
36,50
37,50
38,50
39,50
40,50
41,50
42,50
43,50
44,50
45,50
46,50
47,51
48,51
49,51
50,51
51,51
52,51
53,51
54,51
55,51
56,51
57,51
58,51
59,51
60,51
61,51
62,51
63,51
64,51
65,51
66,51
67,51
68,51
69,51
70,51
71,51
72,51
73,51
74,51
75,51
76,51
77,51
78,51
79,51
80,51
81,51
82,51
83,51
84,51
85,51
86,51
87,51
88,51
89,51
90,51
91,51
92,51
93,51
94,51
95,51
96,51
97,51
98,51
99,51
100,51
101,51
102,51
103,51
104,51
105,51
106,51
107,51
108,51
109,51
110,51
111,51
112,51
113,51
114,51
115,51
116,51
117,51
118,51
119,51
120,51
121,51
122,51
123,51
124,51
125,51
126,51
127,51
128,51
129,51
130,51
131,52
132,52
133,52
134,52
135,52
136,52
137,52
138,52
139,52
140,52
141,52
142,52
143,52
144,52
145,52
146,52
147,52
148,52
149,52
150,52
151,52
152,52
153,52
154,52
155,52
156,52
157,52
158,52
159,52
160,52
161,52
162,52
163,52
164,52
165,52
166,52
167,52
168,52
169,52
170,52
171,52
172,52
173,52
174,52
175,52
176,52
177,52
178,52
179,52
180,52
181,52
182,52
183,52
184,52
185,52
186,52
187,52
188,52
189,52
190,52
191,52
192,52
193,52
194,52
195,52
196,52
197,52
198,52
199,52
200,52
201,52
202,52
203,52
204,52
205,52
206,52
207,52
208,52
209,52
210,52
211,52
212,52
213,53
214,53
215,53
216,53
217,53
218,53
219,53
220,53
221,53
222,53
223,53
224,53
225,53
226,53
227,53
228,53
229,53
230,53
231,53
232,53
233,53
234,53
235,53
236,53
237,53
238,53
239,53
240,53
241,53
242,53
243,53
244,53
245,53
246,53
247,53
248,53
249,53
250,53
251,53
252,53
253,53
254,53
255,53
256,53
257,53
258,53
259,53
260,53
261,53
262,53
263,53
264,53
265,53
266,53
267,53
268,53
269,53
270,53
271,53
272,53
273,53
274,53
275,53
276,53
277,53
278,53
279,53
280,53
281,53
282,53
283,53
284,53
285,53
286,53
287,53
288,53
289,53
290,53
291,53
292,53
293,53
294,53
295,53
296,53
297,53
298,53
299,53


==> eld_stac_rt_all.csv <==
0,0
1,0
2,0
3,24
4,33
5,34
6,37
7,38
8,40
9,41
10,41
11,41
12,41
13,43
14,45
15,45
16,45
17,45
18,46
19,47
20,48
21,50
22,50
23,50
24,50
25,51
26,51
27,51
28,51
29,51
30,53
31,53
32,53
33,53
34,53
35,53
36,53
37,54
38,54
39,54
40,54
41,54
42,54
43,54
44,54
45,54
46,54
47,55
48,55
49,55
50,55
51,55
52,55
53,55
54,55
55,55
56,55
57,55
58,55
59,55
60,55
61,55
62,55
63,55
64,55
65,55
66,55
67,55
68,55
69,55
70,55
71,55
72,55
73,55
74,55
75,55
76,55
77,55
78,55
79,55
80,55
81,55
82,55
83,55
84,55
85,55
86,55
87,55
88,55
89,55
90,55
91,55
92,55
93,55
94,55
95,55
96,55
97,55
98,55
99,55
100,55
101,55
102,55
103,55
104,55
105,55
106,55
107,55
108,55
109,55
110,55
111,55
112,55
113,55
114,55
115,55
116,55
117,55
118,55
119,55
120,55
121,55
122,55
123,55
124,55
125,55
126,55
127,55
128,55
129,55
130,55
131,55
132,55
133,55
134,55
135,55
136,55
137,55
138,55
139,55
140,55
141,55
142,55
143,55
144,55
145,55
146,55
147,55
148,55
149,55
150,55
151,55
152,55
153,55
154,55
155,55
156,55
157,55
158,55
159,55
160,55
161,55
162,55
163,55
164,55
165,55
166,55
167,55
168,55
169,55
170,55
171,55
172,55
173,55
174,55
175,55
176,55
177,55
178,55
179,55
180,55
181,55
182,55
183,55
184,55
185,55
186,55
187,55
188,55
189,55
190,55
191,55
192,55
193,55
194,55
195,55
196,55
197,55
198,55
199,55
200,55
201,55
202,55
203,55
204,55
205,55
206,55
207,55
208,55
209,55
210,55
211,55
212,55
213,55
214,56
215,56
216,56
217,56
218,56
219,56
220,56
221,56
222,56
223,56
224,56
225,56
226,56
227,56
228,56
229,56
230,56
231,56
232,56
233,56
234,56
235,56
236,56
237,56
238,56
239,56
240,56
241,56
242,56
243,56
244,56
245,56
246,56
247,56
248,56
249,56
250,56
251,56
252,56
253,56
254,56
255,56
256,56
257,56
258,56
259,56
260,56
261,56
262,56
263,56
264,56
265,56
266,56
267,56
268,56
269,56
270,56
271,56
272,56
273,56
274,56
275,56
276,56
277,56
278,56
279,56
280,56
281,56
282,56
283,56
284,56
285,56
286,56
287,56
288,56
289,56
290,56
291,56
292,56
293,56
294,56
295,56
296,56
297,56
298,56
299,56


==> golem_rt_all.csv <==
0,0
1,42
2,42
3,47
4,48
5,49
6,49
7,49
8,49
9,49
10,50
11,50
12,50
13,51
14,51
15,51
16,52
17,52
18,52
19,53
20,53
21,53
22,54
23,54
24,54
25,54
26,54
27,54
28,54
29,55
30,55
31,55
32,55
33,55
34,55
35,55
36,55
37,55
38,55
39,55
40,55
41,55
42,55
43,55
44,55
45,55
46,55
47,55
48,55
49,55
50,55
51,55
52,55
53,55
54,55
55,55
56,55
57,55
58,55
59,55
60,55
61,55
62,55
63,55
64,55
65,55
66,55
67,55
68,55
69,55
70,55
71,55
72,55
73,55
74,55
75,55
76,55
77,55
78,55
79,55
80,55
81,55
82,55
83,55
84,55
85,55
86,55
87,55
88,55
89,55
90,55
91,55
92,55
93,55
94,55
95,55
96,55
97,55
98,55
99,55
100,55
101,55
102,55
103,55
104,55
105,55
106,55
107,55
108,55
109,55
110,55
111,55
112,55
113,55
114,55
115,55
116,55
117,55
118,55
119,55
120,55
121,55
122,55
123,55
124,55
125,55
126,55
127,55
128,55
129,55
130,55
131,55
132,55
133,55
134,55
135,55
136,55
137,55
138,55
139,55
140,55
141,55
142,55
143,55
144,55
145,55
146,55
147,55
148,55
149,55
150,55
151,55
152,55
153,55
154,55
155,55
156,55
157,55
158,55
159,55
160,55
161,55
162,55
163,55
164,55
165,55
166,55
167,55
168,55
169,55
170,55
171,55
172,55
173,55
174,55
175,55
176,55
177,55
178,55
179,55
180,55
181,55
182,55
183,55
184,55
185,55
186,55
187,55
188,55
189,55
190,55
191,55
192,55
193,55
194,55
195,55
196,55
197,55
198,55
199,55
200,55
201,55
202,55
203,55
204,55
205,55
206,55
207,55
208,55
209,55
210,55
211,55
212,55
213,55
214,55
215,55
216,55
217,55
218,55
219,55
220,55
221,55
222,55
223,55
224,55
225,55
226,55
227,55
228,55
229,55
230,55
231,55
232,55
233,55
234,55
235,55
236,55
237,55
238,55
239,55
240,55
241,55
242,55
243,55
244,55
245,55
246,55
247,55
248,55
249,55
250,55
251,55
252,55
253,55
254,55
255,55
256,55
257,55
258,55
259,55
260,55
261,55
262,55
263,55
264,55
265,55
266,55
267,56
268,56
269,56
270,56
271,56
272,56
273,56
274,56
275,56
276,56
277,56
278,56
279,56
280,56
281,56
282,56
283,56
284,56
285,56
286,56
287,56
288,56
289,56
290,56
291,56
292,56
293,56
294,56
295,56
296,56
297,56
298,56
299,56


==> loat_rt_all.csv <==
0,0
1,65
2,69
3,71
4,71
5,72
6,72
7,72
8,73
9,73
10,73
11,73
12,73
13,73
14,73
15,73
16,73
17,73
18,73
19,73
20,73
21,73
22,73
23,73
24,74
25,74
26,74
27,74
28,74
29,74
30,74
31,74
32,74
33,74
34,74
35,74
36,74
37,75
38,75
39,75
40,75
41,75
42,75
43,75
44,75
45,75
46,75
47,75
48,75
49,75
50,75
51,76
52,76
53,76
54,77
55,77
56,77
57,77
58,77
59,77
60,77
61,77
62,77
63,77
64,77
65,77
66,77
67,77
68,77
69,77
70,77
71,77
72,77
73,77
74,77
75,77
76,77
77,77
78,77
79,77
80,77
81,77
82,77
83,77
84,77
85,77
86,77
87,77
88,77
89,77
90,78
91,78
92,78
93,78
94,78
95,78
96,78
97,78
98,78
99,78
100,78
101,78
102,78
103,78
104,78
105,78
106,78
107,78
108,78
109,78
110,78
111,78
112,78
113,78
114,78
115,78
116,78
117,78
118,78
119,78
120,78
121,78
122,78
123,78
124,78
125,78
126,78
127,78
128,78
129,78
130,78
131,78
132,78
133,78
134,78
135,78
136,78
137,78
138,78
139,78
140,78
141,78
142,78
143,78
144,78
145,78
146,78
147,78
148,78
149,78
150,78
151,78
152,78
153,78
154,78
155,78
156,78
157,78
158,78
159,78
160,78
161,78
162,78
163,78
164,78
165,78
166,78
167,78
168,78
169,78
170,78
171,78
172,78
173,78
174,78
175,78
176,78
177,78
178,78
179,78
180,78
181,78
182,78
183,78
184,78
185,78
186,78
187,78
188,78
189,78
190,78
191,78
192,78
193,78
194,78
195,78
196,78
197,78
198,78
199,78
200,78
201,78
202,78
203,78
204,78
205,78
206,78
207,78
208,78
209,78
210,78
211,78
212,78
213,78
214,78
215,78
216,78
217,78
218,78
219,78
220,78
221,78
222,78
223,78
224,78
225,78
226,78
227,78
228,78
229,78
230,78
231,78
232,78
233,78
234,78
235,78
236,78
237,78
238,78
239,78
240,78
241,78
242,78
243,78
244,78
245,78
246,78
247,78
248,78
249,78
250,78
251,78
252,78
253,78
254,78
255,78
256,78
257,78
258,78
259,78
260,78
261,78
262,78
263,78
264,78
265,78
266,78
267,78
268,78
269,78
270,78
271,78
272,78
273,78
274,78
275,78
276,78
277,78
278,78
279,78
280,78
281,78
282,78
283,78
284,78
285,78
286,78
287,78
288,78
289,78
290,78
291,78
292,78
293,78
294,78
295,78
296,78
297,78
298,78
299,78


==> spacer_rt_all.csv <==
0,0
1,54
2,56
3,61
4,65
5,67
6,69
7,69
8,69
9,69
10,69
11,69
12,70
13,70
14,70
15,70
16,71
17,71
18,71
19,71
20,71
21,71
22,71
23,71
24,72
25,73
26,73
27,73
28,73
29,73
30,73
31,73
32,73
33,73
34,74
35,74
36,74
37,74
38,74
39,74
40,74
41,74
42,74
43,74
44,74
45,74
46,74
47,74
48,74
49,74
50,74
51,74
52,74
53,74
54,74
55,74
56,74
57,74
58,74
59,74
60,74
61,74
62,74
63,74
64,74
65,74
66,74
67,74
68,74
69,74
70,74
71,74
72,74
73,74
74,74
75,74
76,74
77,74
78,74
79,74
80,74
81,74
82,74
83,74
84,74
85,74
86,75
87,75
88,75
89,75
90,75
91,75
92,75
93,75
94,75
95,75
96,75
97,75
98,75
99,75
100,75
101,75
102,75
103,75
104,75
105,75
106,75
107,75
108,75
109,75
110,75
111,75
112,75
113,75
114,75
115,75
116,75
117,75
118,75
119,75
120,75
121,75
122,75
123,75
124,75
125,75
126,75
127,75
128,75
129,75
130,75
131,75
132,75
133,75
134,75
135,75
136,75
137,75
138,75
139,75
140,75
141,75
142,75
143,75
144,75
145,75
146,75
147,75
148,75
149,75
150,75
151,75
152,75
153,75
154,75
155,75
156,75
157,75
158,75
159,75
160,75
161,75
162,75
163,75
164,75
165,75
166,75
167,75
168,75
169,75
170,75
171,76
172,76
173,76
174,76
175,76
176,76
177,76
178,76
179,76
180,76
181,76
182,76
183,76
184,76
185,76
186,76
187,76
188,76
189,76
190,76
191,76
192,76
193,76
194,76
195,76
196,76
197,76
198,76
199,76
200,76
201,76
202,76
203,76
204,76
205,76
206,76
207,76
208,76
209,76
210,76
211,76
212,76
213,76
214,76
215,76
216,76
217,76
218,76
219,76
220,76
221,76
222,76
223,77
224,77
225,77
226,77
227,77
228,77
229,77
230,77
231,77
232,77
233,77
234,77
235,77
236,77
237,77
238,77
239,77
240,77
241,77
242,77
243,77
244,77
245,77
246,77
247,77
248,77
249,77
250,77
251,77
252,77
253,77
254,77
255,77
256,77
257,77
258,77
259,77
260,78
261,78
262,78
263,78
264,78
265,78
266,78
267,78
268,78
269,78
270,78
271,78
272,78
273,78
274,78
275,78
276,78
277,79
278,79
279,79
280,79
281,79
282,79
283,79
284,79
285,79
286,79
287,79
288,79
289,79
290,79
291,79
292,79
293,79
294,79
295,79
296,79
297,79
298,79
299,79

